A Quantum Natural Language Processing Approach to Pronoun Resolution

We use the Lambek Calculus with soft sub-exponential modalities to model and reason about discourse relations such as anaphora and ellipsis. A semantics for this logic is obtained by using truncated Fock spaces, developed in our previous work. We depict these semantic computations via a new string diagram. The Fock Space semantics has the advantage that its terms are learnable from large corpora of data using machine learning and they can be experimented with on mainstream natural language tasks. Further, and thanks to an existing translation from vector spaces to quantum circuits, we can also learn these terms on quantum computers and their simulators, such as the IBMQ range. We extend the existing translation to Fock spaces and develop quantum circuit semantics for discourse relations. We then experiment with the IBMQ AerSimulations of these circuits in a definite pronoun resolution task, where the highest accuracies were recorded for models when the anaphora was resolved.

==> Version 1/tikz/dogBrokeVase2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=element, minimum width=0.6cm] (1) at (-1, 2.25) {broke};
		\node [style=none] (44) at (-493, 352.25) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> Version 1/tikz/dualObjects.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0.5, 0.25) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=downArrow] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/bangObjects.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (0, 0.75) {};
		\node [style=none] (4) at (0, -0.75) {};
		\node [style=none] (5) at (0.5, 0) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thickArr] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/caps.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
		\node [style=none] (2) at (-1, 0) {$V$};
		\node [style=none] (3) at (1, 0) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=downArrow, bend left=90, looseness=1.50] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cups.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (0.5, 0) {};
		\node [style=none] (5) at (-0.5, 0) {};
		\node [style=none] (6) at (-1, 0) {$V$};
		\node [style=none] (7) at (1, 0) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=downArrow, bend left=90, looseness=1.50] (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dogBrokeVase2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=element, minimum width=0.6cm] (1) at (-1, 2.25) {broke};
		\node [style=none] (44) at (-493, 352.25) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dualObjects.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0.5, 0.25) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=downArrow] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/element.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=element] (0) at (0, 0.5) {$v$};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0.5, 0) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=downArrow] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/elementFock.tikz <==



\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=element] (0) at (0, 0.5) {$v$};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0.5, 0) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thickArr] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/functional.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0.5, 0.5) {$V$};
		\node [style=functional] (3) at (0, 0) {$v$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=downArrow] (1.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/objects.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0.5, 0) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=downArrow] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

